On Channel Simulation with Causal Rejection Samplers

One-shot channel simulation has recently emerged as a promising alternative to quantization and entropy coding in machine-learning-based lossy data compression schemes. However, while there are several potential applications of channel simulation - lossy compression with realism constraints or differential privacy, to name a few - little is known about its fundamental limitations. In this paper, we restrict our attention to a subclass of channel simulation protocols called causal rejection samplers (CRS), establish new, tighter lower bounds on their expected runtime and codelength, and demonstrate the bounds' achievability. Concretely, for an arbitrary CRS, let $Q$ and $P$ denote a target and proposal distribution supplied as input, and let $K$ be the number of samples examined by the algorithm. We show that the expected runtime $\mathbb{E}[K]$ of any CRS scales at least as $\exp_2(D_\infty[Q || P])$, where $D_\infty[Q || P]$ is the R\'enyi $\infty$-divergence. Regarding the codelength, we show that $D_{KL}[Q || P] \leq D_{CS}[Q || P] \leq \mathbb{H}[K]$, where $D_{CS}[Q || P]$ is a new quantity we call the channel simulation divergence. Furthermore, we prove that our new lower bound, unlike the $D_{KL}[Q || P]$ lower bound, is achievable tightly, i.e. there is a CRS such that $\mathbb{H}[K] \leq D_{CS}[Q || P] + \log_2 (e + 1)$. Finally, we conduct numerical studies of the asymptotic scaling of the codelength of Gaussian and Laplace channel simulation algorithms.

==> figs/data/gaussian_nd_kl_vs_csd.csv <==
dims,kld,csd,divergence_diff,log_kl_upper_bound,half_log_kl_upper_bound
1.0,1.1803368,1.7343819,0.554045,2.124551,0.5622755
2.0,2.3606737,3.2372391,0.8765653,2.7487507,0.8743753
3.0,3.5410106,4.641896,1.100885,3.1830134,1.0915067
4.0,4.7213473,5.9935174,1.2721701,3.5163548,1.2581774
5.0,5.9016843,7.3122215,1.410537,3.7869484,1.3934742
6.0,7.082021,8.608568,1.526547,4.014716,1.5073581
7.0,8.262358,9.888775,1.6264166,4.211379,1.6056896
8.0,9.442695,11.156788,1.7140926,4.3844223,1.692211
9.0,10.623032,12.4152565,1.792225,4.5389147,1.7694572
10.0,11.803369,13.66607,1.8627014,4.6784515,1.8392258
11.0,12.983705,14.91056,1.9268551,4.8056746,1.9028374
12.0,14.164042,16.149807,1.9857653,4.9225826,1.9612912
13.0,15.34438,17.384605,2.040226,5.0307226,2.0153613
14.0,16.524715,18.615536,2.0908191,5.131319,2.0656595
15.0,17.705053,19.843176,2.1381228,5.225356,2.112678
16.0,18.88539,21.067884,2.1824942,5.313637,2.1568184
17.0,20.065727,22.290018,2.2242901,5.396826,2.198413
18.0,21.246063,23.509855,2.263791,5.475478,2.237739
19.0,22.4264,24.72764,2.3012407,5.550063,2.2750316
20.0,23.606737,25.943611,2.3368728,5.6209817,2.3104908
21.0,24.787075,27.15783,2.3707547,5.688576,2.344288
22.0,25.96741,28.370522,2.4031122,5.753145,2.3765726
23.0,27.147747,29.581896,2.4341488,5.8149476,2.4074738
24.0,28.328085,30.791908,2.4638236,5.874211,2.4371054
25.0,29.508423,32.000786,2.4923644,5.9311357,2.4655678
26.0,30.68876,33.208622,2.5198622,5.9858994,2.4929497
27.0,31.869095,34.415356,2.5462596,6.0386596,2.5193298
28.0,33.04943,35.621147,2.5717158,6.089559,2.5447795
29.0,34.22977,36.826176,2.596404,6.1387234,2.5693617
30.0,35.410107,38.030327,2.620223,6.186267,2.5931334
31.0,36.590443,39.23378,2.6433375,6.2322936,2.6161468
32.0,37.77078,40.436405,2.6656237,6.276898,2.638449
33.0,38.95112,41.63835,2.687233,6.3201637,2.6600819
34.0,40.131454,25.512987,-14.618467,6.3621697,2.6810849
35.0,41.31179,12.249096,-29.062696,6.4029875,2.7014937
36.0,42.492126,8.21081,-34.28132,6.4426823,2.7213411
37.0,43.672466,6.903884,-36.76858,6.481314,2.740657
38.0,44.8528,5.7332788,-39.119522,6.5189376,2.7594688
39.0,46.03314,4.702964,-41.330173,6.555606,2.777803
40.0,47.213474,3.8112674,-43.402206,6.5913644,2.7956822


==> figs/data/laplace_1d_kl_vs_csd.csv <==
log_prec,kld,csd,divergence_diff,log_kl_upper_bound
0.0,0.0,2.3841858e-07,3.439653e-07,1.0
0.050251257,0.001241684,0.03271103,0.045400668,1.0025821
0.10050251,0.004885316,0.066021204,0.08820044,1.0101324
0.15075377,0.010813236,0.09991908,0.12855256,1.0223325
0.20100503,0.018913269,0.13439369,0.16660303,1.0388379
0.2512563,0.029079199,0.16943455,0.20248997,1.0592893
0.30150753,0.041209698,0.20502937,0.23634182,1.0833197
0.3517588,0.055208564,0.24116647,0.26828057,1.1105624
0.40201005,0.070984125,0.2778325,0.29841915,1.1406589
0.4522613,0.08844924,0.3150146,0.32686472,1.1732621
0.5025126,0.10752118,0.35269928,0.35371724,1.2080431
0.5527638,0.12812126,0.39087415,0.37907228,1.2446922
0.60301507,0.1501745,0.4295256,0.40301847,1.2829213
0.6532663,0.17360973,0.46863866,0.42563677,1.3224657
0.7035176,0.19835925,0.50820076,0.44700682,1.3630835
0.75376886,0.22435844,0.54819834,0.46720222,1.4045553
0.8040201,0.25154638,0.5886165,0.48628938,1.4466847
0.85427135,0.27986455,0.62944305,0.50433517,1.4892955
0.9045226,0.30925763,0.6706635,0.5213984,1.5322316
0.9547739,0.33967304,0.71226525,0.5375369,1.5753555
1.0050251,0.3710606,0.7542348,0.5528035,1.6185462
1.0552764,0.40337253,0.79655874,0.5672478,1.6616981
1.1055276,0.43656385,0.8392248,0.580917,1.70472
1.1557789,0.47059107,0.88222027,0.5938554,1.7475328
1.2060301,0.50541353,0.9255328,0.606104,1.7900693
1.2562814,0.54099214,0.9691503,0.61770165,1.8322717
1.3065326,0.5772898,1.013061,0.628685,1.8740911
1.356784,0.6142715,1.0572543,0.63908905,1.9154875
1.4070352,0.6519034,1.1017175,0.64894456,1.9564269
1.4572865,0.69015384,1.146441,0.6582832,1.9968815
1.5075377,0.72899234,1.1914134,0.66713256,2.0368292
1.557789,0.7683902,1.2366252,0.67552036,2.076253
1.6080402,0.8083199,1.2820663,0.6834716,2.1151392
1.6582915,0.8487556,1.3277273,0.6910101,2.1534781
1.7085427,0.8896723,1.3735986,0.6981581,2.1912632
1.758794,0.9310465,1.4196703,0.7049352,2.2284899
1.8090452,0.9728557,1.4659367,0.71136546,2.2651572
1.8592964,1.0150785,1.5123858,0.7174628,2.3012652
1.9095478,1.0576952,1.5590124,0.72324795,2.3368156
1.959799,1.1006858,1.6058078,0.72873694,2.3718119
2.0100503,1.1440322,1.6527638,0.73394454,2.406259
2.0603015,1.187717,1.6998744,0.738887,2.440162
2.1105528,1.2317238,1.7471321,0.74357694,2.473528
2.160804,1.2760365,1.7945309,0.74802923,2.5063639
2.2110553,1.3206403,1.8420641,0.75225556,2.5386777
2.2613065,1.3655207,1.8897254,0.75626755,2.5704775
2.3115578,1.4106646,1.9375091,0.7600759,2.601772
2.361809,1.4560585,1.98541,0.76369274,2.6325698
2.4120603,1.5016906,2.033422,0.7671262,2.6628807
2.4623115,1.5475492,2.081541,0.77038735,2.6927137
2.5125628,1.5936229,2.1297612,0.77348405,2.7220778
2.562814,1.6399014,2.1780787,0.77642566,2.7509828
2.6130652,1.6863747,2.226488,0.779219,2.779438
2.6633165,1.7330332,2.2749858,0.78187233,2.8074532
2.713568,1.7798679,2.3235676,0.7843929,2.8350372
2.7638192,1.8268697,2.3722289,0.7867869,2.8621998
2.8140705,1.8740308,2.4209669,0.7890619,2.8889499
2.8643217,1.9213436,2.4697773,0.7912227,2.9152963
2.914573,1.9688001,2.5186572,0.7932762,2.9412484
2.9648242,2.0163937,2.5676029,0.7952268,2.9668148
3.0150754,2.0641177,2.6166122,0.7970811,2.9920042
3.0653267,2.1119652,2.6656804,0.7988422,3.016825
3.115578,2.1599307,2.714806,0.80051595,3.0412855
3.1658292,2.2080083,2.7639863,0.8021068,3.065394
3.2160804,2.2561924,2.813218,0.8036182,3.0891583
3.2663317,2.3044777,2.8624992,0.8050549,3.1125863
3.316583,2.3528595,2.9118273,0.8064201,3.1356854
3.3668342,2.4013329,2.9612,0.80771756,3.1584632
3.4170854,2.4498932,3.0106153,0.808951,3.180927
3.4673367,2.4985366,3.060071,0.8101229,3.2030842
3.517588,2.5472589,3.1095657,0.81123734,3.224941
3.5678391,2.596056,3.1590967,0.8122961,3.2465045
3.6180904,2.6449242,3.208663,0.8133032,3.267781
3.6683416,2.6938603,3.2582626,0.8142605,3.2887774
3.718593,2.742861,3.3078938,0.81516993,3.3095
3.7688444,2.791923,3.3575554,0.816035,3.329954
3.8190956,2.8410432,3.4072447,0.816856,3.350146
3.8693469,2.8902187,3.4569626,0.8176385,3.370082
3.919598,2.9394472,3.5067053,0.8183805,3.3897667
3.9698493,2.9887257,3.5564737,0.8190873,3.4092062
4.0201006,3.0380516,3.6062646,0.81975806,3.4284055
4.0703516,3.0874228,3.6560788,0.82039714,3.4473703
4.120603,3.136838,3.7059145,0.8210039,3.4661052
4.170854,3.1862931,3.7557697,0.82158107,3.4846148
4.2211056,3.2357879,3.8056445,0.82212937,3.5029047
4.2713566,3.2853193,3.855537,0.82265013,3.5209787
4.321608,3.3348866,3.9054484,0.8231468,3.5388422
4.3718596,3.3844872,3.9553761,0.8236187,3.5564988
4.4221106,3.4341192,4.0053186,0.8240666,3.573953
4.472362,3.4837823,4.055277,0.8244924,3.5912092
4.522613,3.5334735,4.1052494,0.82489824,3.608271
4.5728645,3.5831928,4.1552353,0.8252828,3.625143
4.6231155,3.632938,4.205234,0.8256488,3.6418283
4.673367,3.6827078,4.255246,0.82599825,3.6583312
4.723618,3.732501,4.305269,0.8263292,3.674655
4.7738695,3.7823172,4.3553033,0.82664424,3.6908038
4.8241205,3.8321543,4.405348,0.8269435,3.7067802
4.874372,3.882012,4.455403,0.8272283,3.722588
4.924623,3.9318886,4.505467,0.8274987,3.738231
4.9748745,3.9817839,4.555541,0.82775664,3.7537115
5.0251255,4.0316963,4.6056232,0.8280015,3.769033
5.075377,4.081626,4.655714,0.8282341,3.7841985
5.125628,4.1315703,4.705812,0.82845557,3.799211
5.1758795,4.181531,4.7559185,0.8286661,3.8140733
5.2261305,4.231505,4.806031,0.82886624,3.828788
5.276382,4.2814927,4.8561506,0.82905614,3.8433585
5.326633,4.3314934,4.906277,0.82923776,3.8577867
5.3768845,4.3815064,4.9564095,0.8294097,3.8720756
5.427136,4.4315314,5.0065475,0.82957274,3.8862278
5.477387,4.4815674,5.0566916,0.8297289,3.9002457
5.5276384,4.531614,5.1068406,0.82987684,3.9141314
5.5778894,4.58167,5.1569943,0.83001786,3.9278872
5.628141,4.6317363,5.2071533,0.8301513,3.9415162
5.678392,4.681811,5.257316,0.8302786,3.9550197
5.7286434,4.731895,5.307484,0.83039963,3.9684005
5.7788944,4.7819867,5.3576555,0.83051455,3.9816608
5.829146,4.8320866,5.4078317,0.8306246,3.994802
5.879397,4.8821936,5.4580107,0.8307285,4.0078263
5.9296484,4.9323077,5.508193,0.8308269,4.020736
5.9798994,4.9824286,5.558379,0.8309211,4.033533
6.030151,5.032556,5.6085687,0.8310105,4.0462193
6.080402,5.0826893,5.658761,0.8310958,4.0587964
6.1306534,5.1328287,5.7089567,0.831177,4.071266
6.1809044,5.182973,5.759154,0.83125335,4.0836306
6.231156,5.233123,5.809355,0.83132696,4.0958905
6.281407,5.2832775,5.8595576,0.83139646,4.1080494
6.3316584,5.3334374,5.9097633,0.8314625,4.1201067
6.3819094,5.383601,5.9599705,0.8315251,4.1320662
6.432161,5.4337697,6.010181,0.83158565,4.1439276
6.4824123,5.4839425,6.060393,0.83164203,4.155694
6.5326633,5.5341187,6.1106067,0.8316964,4.167365
6.582915,5.5842986,6.1608224,0.831748,4.178944
6.633166,5.634482,6.2110395,0.8317968,4.1904316
6.6834173,5.684669,6.2612586,0.83184296,4.201829
6.7336683,5.7348585,6.311479,0.83188766,4.2131376
6.78392,5.785052,6.3617015,0.8319296,4.2243595
6.834171,5.835247,6.4119244,0.8319695,4.2354946
6.8844223,5.885446,6.46215,0.83200806,4.2465453
6.9346733,5.9356465,6.512376,0.8320445,4.2575126
6.984925,5.9858503,6.562603,0.8320782,4.268398
7.035176,6.036056,6.612832,0.8321119,4.279202
7.0854273,6.0862646,6.6630616,0.8321422,4.2899265
7.1356783,6.1364746,6.7132926,0.83217245,4.300572
7.18593,6.186687,6.763524,0.8322,4.31114
7.236181,6.236901,6.813757,0.83222747,4.3216314
7.2864323,6.287117,6.8639903,0.83225226,4.332048
7.3366833,6.3373346,6.9142246,0.83227634,4.34239
7.3869348,6.387554,6.96446,0.83229905,4.3526587
7.437186,6.4377747,7.014696,0.8323217,4.362855
7.4874372,6.4879975,7.064934,0.83234304,4.37298
7.5376887,6.5382214,7.1151714,0.832363,4.3830347
7.5879397,6.588446,7.165409,0.8323816,4.3930206
7.638191,6.638673,7.2156477,0.8323988,4.402938
7.688442,6.6889005,7.2658863,0.8324146,4.4127874
7.7386937,6.7391295,7.316128,0.8324325,4.4225707
7.7889447,6.789359,7.3663673,0.83244693,4.432288
7.839196,6.83959,7.416609,0.8324621,4.441941
7.889447,6.889822,7.4668503,0.83247584,4.451529
7.9396987,6.940055,7.5170927,0.8324896,4.461055
7.9899497,6.9902887,7.567335,0.83250195,4.470518
8.040201,7.0405235,7.6175785,0.83251435,4.4799194
8.090452,7.0907583,7.667822,0.83252674,4.4892607
8.140703,7.140995,7.7180653,0.83253634,4.498542
8.190955,7.1912327,7.7683086,0.8325446,4.507764
8.241206,7.2414694,7.818554,0.832557,4.516927
8.291457,7.291708,7.8687973,0.8325639,4.5260324
8.341708,7.3419466,7.9190426,0.83257353,4.5350814
8.39196,7.392187,7.96929,0.8325831,4.5440736
8.442211,7.4424267,8.019535,0.8325914,4.5530105
8.492462,7.492667,8.06978,0.83259827,4.5618925
8.542713,7.5429077,8.120026,0.8326052,4.5707197
8.592965,7.59315,8.170273,0.83261204,4.5794935
8.643216,7.6433926,8.22052,0.8326189,4.588215
8.693467,7.693635,8.270767,0.8326258,4.596884
8.743719,7.7438784,8.321014,0.8326313,4.6055007
8.79397,7.7941217,8.371262,0.83263683,4.614067
8.844221,7.844365,8.421507,0.8326396,4.622582
8.894472,7.8946095,8.471756,0.8326464,4.6310477
8.944724,7.9448547,8.522005,0.8326519,4.6394644
8.994975,7.995099,8.572252,0.8326561,4.6478314
9.045226,8.045344,8.622501,0.83266157,4.656151
9.095477,8.09559,8.67275,0.83266705,4.664422
9.145729,8.145836,8.723,0.8326712,4.6726465
9.19598,8.196081,8.773247,0.83267397,4.6808243
9.246231,8.246327,8.823496,0.8326781,4.6889563
9.296482,8.296574,8.873743,0.83267945,4.6970425
9.346734,8.346821,8.923994,0.83268493,4.705084
9.396985,8.397068,8.974241,0.83268493,4.7130804
9.447236,8.447315,9.024492,0.8326905,4.721033
9.497487,8.497562,9.074739,0.8326905,4.728943
9.547739,8.547811,9.12499,0.8326946,4.736809
9.59799,8.598058,9.17524,0.83269733,4.744632
9.648241,8.648306,9.225489,0.8326987,4.7524137
9.698493,8.698554,9.27574,0.8327028,4.760153
9.748744,8.748802,9.325989,0.83270425,4.7678514
9.798995,8.79905,9.37624,0.83270836,4.775509
9.849246,8.8492985,9.426489,0.8327097,4.7831254
9.899498,8.899549,9.47674,0.8327111,4.790703
9.949749,8.949797,9.526989,0.8327125,4.7982397
10.0,9.000046,9.57724,0.8327152,4.8057384


==> figs/experiments.tikz <==
\vspace{0.2cm}
%\hspace{-0.13cm}
\begin{tikzpicture}
\node[] at (-0.7,1.7) {\textbf{(A)}};
\begin{axis}[
    width=8.2cm,
    height=3.5cm,
    xlabel={$-\ln b$},
    ylabel={bits},
    ylabel shift=-0.9cm,
    ymin=0, ymax=5,
    xmin=0.01, xmax=9.99,
    grid=major,
    clip marker paths=true,
    extra y ticks={0.8328},
extra y tick style={%
    grid=major,
    ticklabel pos=right,
    },
extra y tick labels={
    $\gamma \logtwo e$,
    },
    %legend pos=outer north east,
    domain=0:10,
]
\addplot [blue] table [
    x=log_prec, 
    y=log_kl_upper_bound, 
    col sep=comma,
    ] {figs/data/laplace_1d_kl_vs_csd.csv};
\addplot [red] table [
    x=log_prec, 
    y=divergence_diff, 
    col sep=comma,
    ] {figs/data/laplace_1d_kl_vs_csd.csv};

% \addplot[mark=none, black, samples=10, dotted] {0.8328};
\end{axis}%
\end{tikzpicture}%
%
%
\vspace{0.1cm}
\\
%
\begin{tikzpicture}
\node[] at (-0.7,1.7) {\textbf{(B)}};
\begin{axis}[
    width=8.2cm,
    height=3.5cm,
    xlabel={$d$},
    ylabel={bits},
    ylabel shift=-0.9cm,
    % ymin=-1, ymax=30,
    xmin=1, xmax=32,
    grid=major,
    clip marker paths=true,
    legend to name=legend:experiments,
    legend style={
    font=\small,
    legend columns=2,
    /tikz/every even column/.append style={column sep=0.5cm}
    },
    extra y ticks={2},
    extra y tick style={%
        grid=none,
        ticklabel pos=right,
    },
    extra y tick labels={
        \hphantom{$\gamma \logtwo e$},
    },
    %legend pos=outer north east,
    %domain=6:25,
]
\addplot [red] table [
    x=dims, 
    y=divergence_diff, 
    col sep=comma,
    ] {figs/data/gaussian_nd_kl_vs_csd.csv};
    \addlegendentry{$\CSD{Q}{P} - \KLD{Q}{P}$}
    
\addplot [black, dashed] table [
    x=dims, 
    y=half_log_kl_upper_bound, 
    col sep=comma,
    ] {figs/data/gaussian_nd_kl_vs_csd.csv};
\addlegendentry{$\frac{1}{2}\logtwo(\KLD{Q}{P} + 1)$}

\addplot [blue] table [
    x=dims, 
    y=log_kl_upper_bound, 
    col sep=comma,
    ] {figs/data/gaussian_nd_kl_vs_csd.csv};
\addlegendentry{$\logtwo(\KLD{Q}{P} + 1) + 1$}

\end{axis};
\end{tikzpicture}
